RRO: A Regularized Routing Optimization Algorithm for Enhanced Throughput and Low Latency with Efficient Complexity

In the rapidly evolving landscape of wireless networks, achieving enhanced throughput with low latency for data transmission is crucial for future communication systems. While low complexity OSPF-type solutions have shown effectiveness in lightly-loaded networks, they often falter in the face of increasing congestion. Recent approaches have suggested utilizing backpressure and deep learning techniques for route optimization. However, these approaches face challenges due to their high implementation and computational complexity, surpassing the capabilities of networks with limited hardware devices. A key challenge is developing algorithms that improve throughput and reduce latency while keeping complexity levels compatible with OSPF. In this collaborative research between Ben-Gurion University and Ceragon Networks Ltd., we address this challenge by developing a novel approach, dubbed Regularized Routing Optimization (RRO). The RRO algorithm offers both distributed and centralized implementations with low complexity, making it suitable for integration into 5G and beyond technologies, where no significant changes to the existing protocols are needed. It increases throughput while ensuring latency remains sufficiently low through regularized optimization. We analyze the computational complexity of RRO and prove that it converges with a level of complexity comparable to OSPF. Extensive simulation results across diverse network topologies demonstrate that RRO significantly outperforms existing methods.

==> figures/V35E65/avg_data_rate.csv <==
flows,RRO,Dijkstra,OSPF,RB
5,203.78499999999997,107.77000000000001,71.6,61.16833333333334
10,165.02499999999998,107.10500000000003,75.50333333333332,54.685
20,122.88416666666666,86.35958333333336,67.95770833333334,54.879791666666655
30,96.01138888888886,72.34833333333334,56.62930555555556,34.07888888888889
40,76.06291666666665,62.51648809523812,48.41791666666669,28.301986607142858
50,63.98019047619047,52.9549166666667,42.198194444444454,24.447136904761912
100,35.2294708971584,31.854061111111108,27.44648336940837,14.854673311818903
200,17.962781887924148,17.04099172216671,15.200243565223898,7.726501197381477


==> figures/V35E65/avg_log_fair.csv <==
flows,RRO,Dijkstra,OSPF,RB
5,1.4685531049990908,0.15318411501872733,-0.2581935107694289,-0.4561523109428697
10,1.3208560494906296,0.11235097166722156,-0.32311922266622267,-0.23586359111845603
20,1.1730551358974344,0.0007002659636400538,-0.38663297237488004,-0.35126105027770377
30,1.0186059695364,-0.03147201160675233,-0.41356612646617225,-0.5031189821081141
40,0.9105509485216411,-0.05583402473704,-0.4253683493540995,-0.422978321362837
50,0.7840237330534883,-0.06170372390347465,-0.4680035692705018,-0.5386702327706259
100,0.3319978134334337,-0.2638937024243976,-0.6327731965543453,-0.8690833252858253
200,-0.10690522463807353,-0.4771372866503881,-0.861041957151303,-1.099528374407099


==> figures/V35E65/avg_trans_delay.csv <==
flows,RRO,Dijkstra,OSPF,RB
5,3.0261333333333327,22.13106666666667,28.017666666666663,34.31646666666666
10,4.206933333333334,24.144800000000007,31.923899999999996,35.73693333333333
20,4.907433333333333,29.25341666666667,39.50728333333333,47.00031666666666
30,7.333555555555558,32.101766666666656,44.942499999999995,58.92775555555554
40,8.801558333333336,35.077524999999994,49.32674999999999,61.94227499999998
50,12.163766666666666,37.02437333333332,55.84981333333333,75.59277333333333
100,26.10020666666666,55.578049999999976,81.09377666666666,126.38290333333332
200,54.65409,88.46944333333333,134.683115,210.49594166666665


==> figures/V35E65/max_buffer_V35E65_N40.csv <==
time,RRO,Dijkstra,OSPF,RB
0.1,4,6,3,5
3.1000000000000014,7,48,78,64
6.099999999999994,7,96,158,127
9.099999999999984,3,135,218,180
12.099999999999971,7,184,277,251
15.099999999999962,6,238,357,312
18.099999999999987,5,275,424,374


==> figures/geant2/avg_data_rate.csv <==
flows,RRO,Dijkstra,OSPF,RB
5,191.66666666666663,100.71666666666667,98.41666666666667,68.75000000000001
10,118.52083333333334,71.52083333333333,80.80833333333334,24.125
20,68.43923611111111,49.73958333333333,56.178125,16.578065476190478
30,49.08357383357382,36.02913359788359,40.41632936507936,15.41873677248677
40,40.65059649296781,31.18888009559884,32.821866206709956,12.302891310078811
50,35.265461540093895,31.307897879897876,32.31090365190365,11.370162767787766
100,21.872874529892464,17.95121250026203,19.359466442763452,8.08117183917528
200,11.172900724217122,9.168731756527851,9.668787232909342,4.064868083611725


==> figures/geant2/avg_log_fair.csv <==
flows,RRO,Dijkstra,OSPF,RB
5,1.4242416293203148,0.42371597802754024,0.4417777777673792,0.2638596531626166
10,1.2308427747404407,0.3453700709617701,0.3947106837627935,0.053425233326514644
20,0.9920407381237674,0.15539935237044483,0.21907603401711043,-0.0885623361847811
30,0.8535352011768709,0.027946056881197535,0.08234415617487564,-0.1414871687432646
40,0.7433411038741293,-0.05560243893251966,-0.007920337062182365,-0.2644582246327147
50,0.6575759752452657,-0.10683733924225092,-0.0868504447067128,-0.32593115354814145
100,0.38013518498304266,-0.3232790964464457,-0.32565354958701526,-0.512641841362125
200,0.10150810288879461,-0.5920047423436772,-0.6034037258258593,-0.732156895910218


==> figures/geant2/avg_trans_delay.csv <==
flows,RRO,Dijkstra,OSPF,RB
5,0.2837200000000001,4.07018,3.6321800000000004,8.923659999999998
10,0.4269900000000001,5.731349999999998,4.746309999999999,12.5369
20,0.7223350000000001,8.586495,7.238205000000001,17.076959999999993
30,1.0085066666666667,11.164730000000002,9.768289999999999,21.50015
40,1.3270825,13.92793,12.492902500000003,28.175205
50,1.607928,15.97703,15.119204000000002,33.97100199999999
100,3.004667,28.031304999999996,27.167806000000002,56.595162000000016
200,5.6245055,51.1365725,50.20335649999999,94.5801305


==> figures/geant2/max_buffer_geant2_N30.csv <==
time,RRO,Dijkstra,OSPF,RB
0.1,4,2,3,2
3.1000000000000014,4,39,45,73
6.099999999999994,6,82,98,91
9.099999999999984,7,121,134,133
12.099999999999971,4,180,186,193
15.099999999999962,5,220,239,259
18.099999999999987,5,254,296,328


==> figures/nsfnet/avg_data_rate.csv <==
flows,RRO,Dijkstra,OSPF,RB
1,228.38333333333333,165.15000000000003,91.95000000000005,91.95000000000005
2,210.875,153.47499999999997,103.55833333333335,60.29166666666669
3,181.0740740740741,141.26666666666668,98.27500000000002,70.72407407407408
4,165.41805555555553,129.76249999999996,91.27291666666666,46.55833333333333
5,168.23666666666662,133.66666666666663,105.59888888888887,31.549444444444454
10,132.04833333333335,117.2680555555555,95.78055555555552,26.06611111111111


==> figures/nsfnet/avg_log_fair.csv <==
flows,RRO,Dijkstra,OSPF,RB
1,1.3983790454373377,0.811987044281066,0.06896270964692709,0.06896270964692709
2,1.404839712971208,0.7702345446424009,0.2822273766026617,-0.16909231083146542
3,1.2741084072455424,0.6988049196622271,0.24574625183928894,0.005351987985789867
4,1.168969785895235,0.5554166175558706,0.1812031686178751,-0.2873571962279838
5,1.1669096635339984,0.603330336880423,0.19281996919178804,-0.575911939348235
10,1.1518005091694739,0.6548707787791167,0.20953173634386257,-0.4982567478033228


==> figures/nsfnet/avg_trans_delay.csv <==
flows,RRO,Dijkstra,OSPF,RB
1,2.4162222222222223,6.063555555555556,13.379555555555555,13.379555555555555
2,1.922,7.398555555555556,11.898555555555554,32.91344444444444
3,3.211999999999999,7.51637037037037,13.060148148148146,27.86177777777778
4,4.020555555555555,8.98583333333333,13.810166666666662,38.00283333333333
5,4.0377777777777775,8.935777777777778,15.725022222222226,55.14257777777777
10,3.3367111111111103,9.5152,18.50584444444445,68.987


==> figures/nsfnet/max_buffer_nsfnet_N10.csv <==
time,RRO,Dijkstra,OSPF,RB
0.1,2,2,1,2
3.1000000000000014,34,109,87,87
6.099999999999994,69,198,191,170
9.099999999999984,100,283,278,268
12.099999999999971,100,363,384,360
15.099999999999962,99,464,485,453
18.099999999999987,97,551,564,546
21.10000000000003,96,657,672,639
24.100000000000072,110,741,815,714
27.100000000000115,106,825,937,824

